Following High-level Navigation Instructions on a Simulated Quadcopter with Imitation Learning

We introduce a method for following high-level navigation instructions by mapping directly from images, instructions and pose estimates to continuous low-level velocity commands for real-time control. The Grounded Semantic Mapping Network (GSMN) is a fully-differentiable neural network architecture that builds an explicit semantic map in the world reference frame by incorporating a pinhole camera projection model within the network. The information stored in the map is learned from experience, while the local-to-world transformation is computed explicitly. We train the model using DAggerFM, a modified variant of DAgger that trades tabular convergence guarantees for improved training speed and memory use. We test GSMN in virtual environments on a realistic quadcopter simulator and show that incorporating an explicit mapping and grounding modules allows GSMN to outperform strong neural baselines and almost reach an expert policy performance. Finally, we analyze the learned map representations and show that using an explicit map leads to an interpretable instruction-following model.

==> data/gs_fpv_mem.csv <==
index,gnd_acc,lm_acc,side_acc,class_acc
1,0.7800420066686403,0.7601579112262964,0.9999999999999996,0.5193464491686879
2,0.9095807963586998,0.728044297032811,0.9999999999999996,0.7104926476399485
3,0.9362080191574181,0.7294749873888722,0.9999999999999996,0.7844737693142763
4,0.95909597751709,0.7333642351641125,0.9999999999999996,0.8219046799821663
5,0.964353062216532,0.758346941483063,0.9999999999999996,0.8291048073869463
6,0.9687335488083784,0.7289862413282396,0.9999999999999996,0.8393988385228064
7,0.9715415785851236,0.7251030675229581,0.9999999999999996,0.8473049107502999
8,0.9738727669261882,0.7259658464028894,0.9999999999999996,0.8604748616091138
9,0.9755065137339344,0.752314347043992,0.9999999999999996,0.8613232341716642
10,0.9746598128743952,0.7457663929595921,0.9999999999999996,0.8648258830608745
11,0.9767107052001006,0.7488796771708861,0.9999999999999996,0.8710626232042674
12,0.9766687848342243,0.7340268648777106,0.9999999999999996,0.8757716518686353
13,0.9779115130633097,0.752323461874886,0.9999999999999996,0.8719169985235522
14,0.9800358842408966,0.7460282360544717,0.9999999999999996,0.8763356677316193
15,0.9783435625744513,0.7289417987264029,0.9999999999999996,0.8723513823741577
16,0.9759886087917417,0.7258642201691552,0.9999999999999996,0.8691456576537945
17,0.978546231347188,0.7332149934570804,0.9999999999999996,0.8761609389032199
18,0.9780372688480765,0.7298667488584732,0.9999999999999996,0.8798526734567196
19,0.9786645802296977,0.7151948414333938,0.9999999999999996,0.8748106228232579
20,0.9767948616370674,0.7302473127269914,0.9999999999999996,0.8709086004261622
21,0.978350918266502,0.7339953211420375,0.9999999999999996,0.8788015575286788
22,0.977342669309165,0.7477366227363418,0.9999999999999996,0.8845075964475198
23,0.9772612363307505,0.7411811401704109,0.9999999999999996,0.8796342443907065
24,0.9797762255340499,0.7315395362639006,0.9999999999999996,0.872929879757178
25,0.9777240735183919,0.7191960681094597,0.9999999999999996,0.8780361248010071
26,0.9788542657787108,0.7557099567630986,0.9999999999999996,0.882760768108364
27,0.980841403832593,0.7419525038210044,0.9999999999999996,0.8802906079476298
28,0.9791634366483212,0.7250300286059622,0.9999999999999996,0.8805710609288075
29,0.9802758581482669,0.7346926156199605,0.9999999999999996,0.8860000745360525
30,0.9798714322650817,0.7434144233787364,0.9999999999999996,0.887137000387093


==> data/gsmn.csv <==
index,gnd_acc,lm_acc,side_acc,class_acc,goal_acc
1,0.657983368869663,0.7436033961467045,0.9999999999999996,0.05768579488982516,0.7977444410591004
2,0.6466273773109827,0.7425667779052149,0.9999999999999996,0.1872952445024998,0.7762003636617538
3,0.6649234659302646,0.7332623018870317,0.9999999999999996,0.3770007952298772,0.7680115278189695
4,0.6483786271807096,0.7285824113630867,0.9999999999999996,0.312321891875987,0.765092900420024
5,0.6629245497148888,0.7229098915303382,0.9999999999999996,0.46032510577671654,0.7718279425737135
6,0.6571985427890826,0.7239371372309044,0.9999999999999996,0.6018890197145008,0.793400523916619
7,0.6692475389981211,0.7166153471166798,0.9999999999999996,0.6565645645823576,0.7847943345934647
8,0.6726137499544337,0.7337098631495357,0.9999999999999996,0.7260763056563427,0.8037726746593051
9,0.7805657425809048,0.7417521039154609,0.9999999999999996,0.7730307303278063,0.8111713965975429
10,0.899343564755121,0.7340468960689429,0.9999999999999996,0.8213542823415517,0.8713302829542519
11,0.9368976433860801,0.7430765726359265,0.9999999999999996,0.854353169165309,0.9381806560066047
12,0.9499632208274496,0.7178597717433429,0.9999999999999996,0.8617844740641678,0.9531015629987094
13,0.9581252509355256,0.7348556690791564,0.9999999999999996,0.8659794427792996,0.9600405990827416
14,0.9441978716205215,0.7396332534053541,0.9999999999999996,0.8301327959031068,0.9513420645476277
15,0.9627476829677516,0.732253388690976,0.9999999999999996,0.8776009648813582,0.962561022754558
16,0.9645564044825397,0.7127337627267157,0.9999999999999996,0.8829914753067344,0.9655285119899815
17,0.9665432934589098,0.7240938226466875,0.9999999999999996,0.8884511843510106,0.9674208870576451
18,0.9675229297475749,0.7587058862156605,0.9999999999999996,0.8868145332448147,0.9676005838790438
19,0.9657450538371255,0.7274239299260847,0.9999999999999996,0.875323203408234,0.9655382049851601
20,0.9668386523511906,0.7365545916240646,0.9999999999999996,0.8919991084151144,0.9664877498247124
21,0.9660489907227443,0.7517734600499864,0.9999999999999996,0.9023816135225161,0.9658787267794227
22,0.973184805727803,0.7609398987532947,0.9999999999999996,0.9053744212090602,0.9704869277683511
23,0.9688838916493799,0.7308242849875639,0.9999999999999996,0.8994731603228777,0.9695374922747015
24,0.9702935909485606,0.7456977568090145,0.9999999999999996,0.9000259317196138,0.9718117353764831
25,0.9731208218088927,0.7302229600288558,0.9999999999999996,0.9103797517723594,0.9689843956885001
26,0.9726378287029535,0.7269498327504931,0.9999999999999996,0.9043921219232895,0.9704857386211674
27,0.9730958668672846,0.752871972203283,0.9999999999999996,0.9110591610514438,0.9692603990937146
28,0.9730416841161129,0.714047227409484,0.9999999999999996,0.9120260434156465,0.9691646940037221
29,0.9762071377072701,0.7336589267967726,0.9999999999999996,0.9115910750615742,0.9713076596816325
30,0.9708862682336026,0.7580788575510453,0.9999999999999996,0.9152417202388604,0.9703941298598688

